Time-dependent density estimation using binary classifiers

We propose a data-driven method to learn the time-dependent probability density of a multivariate stochastic process from sample paths, assuming that the initial probability density is known and can be evaluated. Our method uses a novel time-dependent binary classifier trained using a contrastive estimation-based objective that trains the classifier to discriminate between realizations of the stochastic process at two nearby time instants. Significantly, the proposed method explicitly models the time-dependent probability distribution, which means that it is possible to obtain the value of the probability density within the time horizon of interest. Additionally, the input before the final activation in the time-dependent classifier is a second-order approximation to the partial derivative, with respect to time, of the logarithm of the density. We apply the proposed approach to approximate the time-dependent probability density functions for systems driven by stochastic excitations. We also use the proposed approach to synthesize new samples of a random vector from a given set of its realizations. In such applications, we generate sample paths necessary for training using stochastic interpolants. Subsequently, new samples are generated using gradient-based Markov chain Monte Carlo methods because automatic differentiation can efficiently provide the necessary gradient. Further, we demonstrate the utility of an explicit approximation to the time-dependent probability density function through applications in unsupervised outlier detection. Through several numerical experiments, we show that the proposed method accurately reconstructs complex time-dependent, multi-modal, and near-degenerate densities, scales effectively to moderately high-dimensional problems, and reliably detects rare events among real-world data.

==> figures/ROC_PR/CIFAR10/results.txt <==
CIFAR10, 0, 0.9219254752851712, 0.5956424195592792, 152, 263, 5263
CIFAR10, 1, 0.93233536121673, 0.7378761260814669, 185, 263, 5263
CIFAR10, 2, 0.8419901140684412, 0.38665074884184725, 116, 263, 5263
CIFAR10, 3, 0.9182159695817489, 0.6725915523891502, 164, 263, 5263
CIFAR10, 4, 0.942050950570342, 0.6842565957900766, 174, 263, 5263
CIFAR10, 5, 0.9413528517110266, 0.6738041599377304, 171, 263, 5263
CIFAR10, 6, 0.9612897338403041, 0.7303672348418617, 175, 263, 5263
CIFAR10, 7, 0.9480486692015209, 0.6612662023603617, 164, 263, 5263
CIFAR10, 8, 0.9470038022813688, 0.7651989972157047, 182, 263, 5263
CIFAR10, 9, 0.9446319391634981, 0.7352529887123056, 177, 263, 5263


==> figures/ROC_PR/FashionMNIST/results.txt <==
FashionMNIST, 0, 0.8950412698412699, 0.4221840693998088, 150, 315, 6315
FashionMNIST, 1, 0.9701994708994709, 0.5831124636580031, 200, 315, 6315
FashionMNIST, 2, 0.9042074074074075, 0.4820430313403833, 153, 315, 6315
FashionMNIST, 3, 0.8386354497354498, 0.33970997059527247, 125, 315, 6315
FashionMNIST, 4, 0.8455772486772486, 0.45844888730544164, 149, 315, 6315
FashionMNIST, 5, 0.9340201058201059, 0.6050608109419126, 206, 315, 6315
FashionMNIST, 6, 0.8321169312169312, 0.333689315780682, 136, 315, 6315
FashionMNIST, 7, 0.976915873015873, 0.9013952555687068, 268, 315, 6315
FashionMNIST, 8, 0.8774259259259258, 0.3499484444155985, 136, 315, 6315
FashionMNIST, 9, 0.9626243386243387, 0.7582833503179671, 247, 315, 6315


==> figures/ROC_PR/MNIST-C/results.txt <==
MNIST-C, brightness, 0.37347242105263156, 0.03631759280542131, 7, 500, 10000
MNIST-C, canny_edges, 0.4937326315789474, 0.04408417826351533, 3, 500, 10000
MNIST-C, dotted_line, 0.7063075789473685, 0.13461406831311595, 98, 500, 10000
MNIST-C, fog, 0.9821854736842105, 0.7123583308974819, 351, 500, 10000
MNIST-C, glass_blur, 0.944328, 0.4221271493446662, 236, 500, 10000
MNIST-C, identity, 0.5038271578947369, 0.05031934979394721, 22, 500, 10000
MNIST-C, impulse_noise, 0.9385421052631578, 0.4726969312061247, 250, 500, 10000
MNIST-C, motion_blur, 0.9724181052631579, 0.6164163403997692, 312, 500, 10000
MNIST-C, rotate, 0.5675296842105264, 0.06679546845686662, 47, 500, 10000
MNIST-C, scale, 0.4657031578947368, 0.04406526255662765, 11, 500, 10000
MNIST-C, shear, 0.6572818947368422, 0.10752948611424984, 92, 500, 10000
MNIST-C, shot_noise, 0.8568105263157895, 0.20177835151796863, 130, 500, 10000
MNIST-C, spatter, 0.9504505263157893, 0.6191794298407161, 291, 500, 10000
MNIST-C, stripe, 0.8373437894736844, 0.17502506264299805, 113, 500, 10000
MNIST-C, translate, 0.5050174736842105, 0.05342799741605327, 35, 500, 10000
MNIST-C, zigzag, 0.6611913684210526, 0.085527346021664, 61, 500, 10000

